Molecular Quantum Wakes for Clearing Fog

High intensity laser filamentation in air has recently demonstrated that, through plasma generation and its associated shockwave, fog can be cleared around the beam, leaving an optically transparent path to transmit light. However, for practical applications like free-space optical communication (FSO), channels of multi-centimeter diameters over kilometer ranges are required, which is extremely challenging for a plasma based method. Here we report a radically different approach, based on quantum control. We demonstrate that fog clearing can also be achieved by producing molecular quantum wakes in air, and that neither plasma generation nor filamentation are required. The effect is clearly associated with the rephasing time of the rotational wave packet in N2.Pump excitation provided in the form of resonant trains of 8 pulses separated by the revival time are able to transmit optical data through fog with initial extinction as much as -6 dB.

==> Paper Draft/latexmkrc.txt <==
## Sometimes when the references is very near the end of a page/column, latexmk fails to recognise when bibtex needs to be run. This rule forces bibtex to be run everytime.
$pdflatex = 'pdflatex --shell-escape %O %S; bibtex %R';



###############################
# Post processing of pdf file #
###############################

# assume the jobname is 'output' for Overleaf v2
my $ORIG_PDF_AGE = -M "output.pdf"; # get age of existing pdf if present

END {
    my $NEW_PDF_AGE = -M "output.pdf";
    return if !defined($NEW_PDF_AGE); # bail out if no pdf file
    return if defined($ORIG_PDF_AGE) && $NEW_PDF_AGE == $ORIG_PDF_AGE; # bail out if pdf was not updated
    my $QPDF = "/usr/bin/qpdf";
    return if ! -x $QPDF; # check that qpdf exists
    my $status = system($QPDF, "--linearize", "output.pdf", "output.pdf.opt");
    my $exitcode = ($status >> 8);
    print "qpdf exit code=$exitcode\n";
    # qpdf returns 0 for success, 3 for warnings (output pdf still created)
    return if !($exitcode == 0 || $exitcode == 3);
    print "Renaming optimised file to output.pdf\n";
    rename("output.pdf.opt", "output.pdf");
}

##############
# Glossaries #
##############
add_cus_dep( 'glo', 'gls', 0, 'glo2gls' );
add_cus_dep( 'acn', 'acr', 0, 'glo2gls');  # from Overleaf v1
sub glo2gls {
	system("makeglossaries $_[0]");
}

#############
# makeindex #
#############
@ist = glob("*.ist");
if (scalar(@ist) > 0) {
        $makeindex = "makeindex -s $ist[0] %O -o %D %S";
}

################
# nomenclature #
################
add_cus_dep("nlo", "nls", 0, "nlo2nls");
sub nlo2nls {
	system("makeindex $_[0].nlo -s nomencl.ist -o $_[0].nls -t $_[0].nlg");
}

#########
# Knitr #
#########
my $root_file = $ARGV[-1];

add_cus_dep( 'Rtex', 'tex', 0, 'rtex_to_tex');
sub rtex_to_tex {
    do_knitr("$_[0].Rtex");
}

sub do_knitr {
    my $dirname = dirname $_[0];
    my $basename = basename $_[0];
    system("Rscript -e \"library('knitr'); setwd('$dirname'); knit('$basename')\"");
}

my $rtex_file = $root_file =~ s/\.tex$/.Rtex/r;
unless (-e $root_file) {
	if (-e $rtex_file) {
		do_knitr($rtex_file);
	}
}

##########
# feynmf #
##########
push(@file_not_found, '^feynmf: Files .* and (.*) not found:$');
add_cus_dep("mf", "tfm", 0, "mf_to_tfm");
sub mf_to_tfm { system("mf '\\mode:=laserjet; input $_[0]'"); }

push(@file_not_found, '^feynmf: Label file (.*) not found:$');
add_cus_dep("mf", "t1", 0, "mf_to_label1");
sub mf_to_label1 { system("mf '\\mode:=laserjet; input $_[0]' && touch $_[0].t1"); }
add_cus_dep("mf", "t2", 0, "mf_to_label2");
sub mf_to_label2 { system("mf '\\mode:=laserjet; input $_[0]' && touch $_[0].t2"); }
add_cus_dep("mf", "t3", 0, "mf_to_label3");
sub mf_to_label3 { system("mf '\\mode:=laserjet; input $_[0]' && touch $_[0].t3"); }
add_cus_dep("mf", "t4", 0, "mf_to_label4");
sub mf_to_label4 { system("mf '\\mode:=laserjet; input $_[0]' && touch $_[0].t4"); }
add_cus_dep("mf", "t5", 0, "mf_to_label5");
sub mf_to_label5 { system("mf '\\mode:=laserjet; input $_[0]' && touch $_[0].t5"); }
add_cus_dep("mf", "t6", 0, "mf_to_label6");
sub mf_to_label6 { system("mf '\\mode:=laserjet; input $_[0]' && touch $_[0].t6"); }
add_cus_dep("mf", "t7", 0, "mf_to_label7");
sub mf_to_label7 { system("mf '\\mode:=laserjet; input $_[0]' && touch $_[0].t7"); }
add_cus_dep("mf", "t8", 0, "mf_to_label8");
sub mf_to_label8 { system("mf '\\mode:=laserjet; input $_[0]' && touch $_[0].t8"); }
add_cus_dep("mf", "t9", 0, "mf_to_label9");
sub mf_to_label9 { system("mf '\\mode:=laserjet; input $_[0]' && touch $_[0].t9"); }

##########
# feynmp #
##########
push(@file_not_found, '^dvipdf: Could not find figure file (.*); continuing.$');
add_cus_dep("mp", "1", 0, "mp_to_eps");
sub mp_to_eps {
    system("mpost $_[0]");
    return 0;
}

#############
# asymptote #
#############
sub asy {return system("asy --offscreen '$_[0]'");}
add_cus_dep("asy","eps",0,"asy");
add_cus_dep("asy","pdf",0,"asy");
add_cus_dep("asy","tex",0,"asy");

#############
# metapost  #  # from Overleaf v1
#############
add_cus_dep('mp', '1', 0, 'mpost');
sub mpost {
  my $file = $_[0];
  my ($name, $path) = fileparse($file);
  pushd($path);
  my $return = system "mpost $name";
  popd();
  return $return;
}

##########
# chktex #
##########
unlink 'output.chktex' if -f 'output.chktex';
if (defined $ENV{'CHKTEX_OPTIONS'}) {
    use File::Basename;
    use Cwd;

    # identify the main file
    my $target = $ARGV[-1];
    my $file = basename($target);

    if ($file =~ /\.tex$/) {
	# change directory for a limited scope
	my $orig_dir = cwd();
	my $subdir = dirname($target);
	chdir($subdir);
	# run chktex on main file
	$status = system(
    "/usr/bin/run-chktex.sh",
    $orig_dir,
    $file
  );
	# go back to original directory
	chdir($orig_dir);

	# in VALIDATE mode we always exit after running chktex
	# otherwise we exit if EXIT_ON_ERROR is set

	if ($ENV{'CHKTEX_EXIT_ON_ERROR'} || $ENV{'CHKTEX_VALIDATE'}) {
	    # chktex doesn't let us access the error info via exit status
	    # so look through the output
	    open(my $fh, "<", "output.chktex");
	    my $errors = 0;
	    {
		local $/ = "\n";
		while(<$fh>) {
		    if (/^\S+:\d+:\d+: Error:/) {
			$errors++;
			print;
		    }
		}
	    }
	    close($fh);
	    exit(1) if $errors > 0;
	    exit(0) if $ENV{'CHKTEX_VALIDATE'};
	}
    }
}

==> latexmkrc.txt <==
## Sometimes when the references is very near the end of a page/column, latexmk fails to recognise when bibtex needs to be run. This rule forces bibtex to be run everytime.
$pdflatex = 'pdflatex --shell-escape %O %S; bibtex %R';



###############################
# Post processing of pdf file #
###############################

# assume the jobname is 'output' for Overleaf v2
my $ORIG_PDF_AGE = -M "output.pdf"; # get age of existing pdf if present

END {
    my $NEW_PDF_AGE = -M "output.pdf";
    return if !defined($NEW_PDF_AGE); # bail out if no pdf file
    return if defined($ORIG_PDF_AGE) && $NEW_PDF_AGE == $ORIG_PDF_AGE; # bail out if pdf was not updated
    my $QPDF = "/usr/bin/qpdf";
    return if ! -x $QPDF; # check that qpdf exists
    my $status = system($QPDF, "--linearize", "output.pdf", "output.pdf.opt");
    my $exitcode = ($status >> 8);
    print "qpdf exit code=$exitcode\n";
    # qpdf returns 0 for success, 3 for warnings (output pdf still created)
    return if !($exitcode == 0 || $exitcode == 3);
    print "Renaming optimised file to output.pdf\n";
    rename("output.pdf.opt", "output.pdf");
}

##############
# Glossaries #
##############
add_cus_dep( 'glo', 'gls', 0, 'glo2gls' );
add_cus_dep( 'acn', 'acr', 0, 'glo2gls');  # from Overleaf v1
sub glo2gls {
	system("makeglossaries $_[0]");
}

#############
# makeindex #
#############
@ist = glob("*.ist");
if (scalar(@ist) > 0) {
        $makeindex = "makeindex -s $ist[0] %O -o %D %S";
}

################
# nomenclature #
################
add_cus_dep("nlo", "nls", 0, "nlo2nls");
sub nlo2nls {
	system("makeindex $_[0].nlo -s nomencl.ist -o $_[0].nls -t $_[0].nlg");
}

#########
# Knitr #
#########
my $root_file = $ARGV[-1];

add_cus_dep( 'Rtex', 'tex', 0, 'rtex_to_tex');
sub rtex_to_tex {
    do_knitr("$_[0].Rtex");
}

sub do_knitr {
    my $dirname = dirname $_[0];
    my $basename = basename $_[0];
    system("Rscript -e \"library('knitr'); setwd('$dirname'); knit('$basename')\"");
}

my $rtex_file = $root_file =~ s/\.tex$/.Rtex/r;
unless (-e $root_file) {
	if (-e $rtex_file) {
		do_knitr($rtex_file);
	}
}

##########
# feynmf #
##########
push(@file_not_found, '^feynmf: Files .* and (.*) not found:$');
add_cus_dep("mf", "tfm", 0, "mf_to_tfm");
sub mf_to_tfm { system("mf '\\mode:=laserjet; input $_[0]'"); }

push(@file_not_found, '^feynmf: Label file (.*) not found:$');
add_cus_dep("mf", "t1", 0, "mf_to_label1");
sub mf_to_label1 { system("mf '\\mode:=laserjet; input $_[0]' && touch $_[0].t1"); }
add_cus_dep("mf", "t2", 0, "mf_to_label2");
sub mf_to_label2 { system("mf '\\mode:=laserjet; input $_[0]' && touch $_[0].t2"); }
add_cus_dep("mf", "t3", 0, "mf_to_label3");
sub mf_to_label3 { system("mf '\\mode:=laserjet; input $_[0]' && touch $_[0].t3"); }
add_cus_dep("mf", "t4", 0, "mf_to_label4");
sub mf_to_label4 { system("mf '\\mode:=laserjet; input $_[0]' && touch $_[0].t4"); }
add_cus_dep("mf", "t5", 0, "mf_to_label5");
sub mf_to_label5 { system("mf '\\mode:=laserjet; input $_[0]' && touch $_[0].t5"); }
add_cus_dep("mf", "t6", 0, "mf_to_label6");
sub mf_to_label6 { system("mf '\\mode:=laserjet; input $_[0]' && touch $_[0].t6"); }
add_cus_dep("mf", "t7", 0, "mf_to_label7");
sub mf_to_label7 { system("mf '\\mode:=laserjet; input $_[0]' && touch $_[0].t7"); }
add_cus_dep("mf", "t8", 0, "mf_to_label8");
sub mf_to_label8 { system("mf '\\mode:=laserjet; input $_[0]' && touch $_[0].t8"); }
add_cus_dep("mf", "t9", 0, "mf_to_label9");
sub mf_to_label9 { system("mf '\\mode:=laserjet; input $_[0]' && touch $_[0].t9"); }

##########
# feynmp #
##########
push(@file_not_found, '^dvipdf: Could not find figure file (.*); continuing.$');
add_cus_dep("mp", "1", 0, "mp_to_eps");
sub mp_to_eps {
    system("mpost $_[0]");
    return 0;
}

#############
# asymptote #
#############
sub asy {return system("asy --offscreen '$_[0]'");}
add_cus_dep("asy","eps",0,"asy");
add_cus_dep("asy","pdf",0,"asy");
add_cus_dep("asy","tex",0,"asy");

#############
# metapost  #  # from Overleaf v1
#############
add_cus_dep('mp', '1', 0, 'mpost');
sub mpost {
  my $file = $_[0];
  my ($name, $path) = fileparse($file);
  pushd($path);
  my $return = system "mpost $name";
  popd();
  return $return;
}

##########
# chktex #
##########
unlink 'output.chktex' if -f 'output.chktex';
if (defined $ENV{'CHKTEX_OPTIONS'}) {
    use File::Basename;
    use Cwd;

    # identify the main file
    my $target = $ARGV[-1];
    my $file = basename($target);

    if ($file =~ /\.tex$/) {
	# change directory for a limited scope
	my $orig_dir = cwd();
	my $subdir = dirname($target);
	chdir($subdir);
	# run chktex on main file
	$status = system(
    "/usr/bin/run-chktex.sh",
    $orig_dir,
    $file
  );
	# go back to original directory
	chdir($orig_dir);

	# in VALIDATE mode we always exit after running chktex
	# otherwise we exit if EXIT_ON_ERROR is set

	if ($ENV{'CHKTEX_EXIT_ON_ERROR'} || $ENV{'CHKTEX_VALIDATE'}) {
	    # chktex doesn't let us access the error info via exit status
	    # so look through the output
	    open(my $fh, "<", "output.chktex");
	    my $errors = 0;
	    {
		local $/ = "\n";
		while(<$fh>) {
		    if (/^\S+:\d+:\d+: Error:/) {
			$errors++;
			print;
		    }
		}
	    }
	    close($fh);
	    exit(1) if $errors > 0;
	    exit(0) if $ENV{'CHKTEX_VALIDATE'};
	}
    }
}
